Understanding biases in measurements of molecular cloud kinematics using line emission

Molecular line observations using a variety of tracers are often used to investigate the kinematic structure of molecular clouds. However, measurements of cloud velocity dispersions with different lines, even in the same region, often yield inconsistent results. The reasons for this disagreement are not entirely clear since molecular line observations are subject to a number of biases. In this paper, we untangle and investigate various factors that drive linewidth measurement biases by constructing synthetic position-position-velocity cubes for a variety of tracers from a suite of self-gravitating magnetohydrodynamic simulations of molecular clouds. We compare linewidths derived from synthetic observations of these data cubes to the true values in the simulations. We find that differences in linewidth as measured by different tracers are driven by a combination of density-dependent excitation, whereby tracers that are sensitive to higher densities sample smaller regions with smaller velocity dispersions, opacity broadening, especially for highly optically thick tracers such as CO, and finite resolution and sensitivity, which suppress the wings of emission lines. We find that, at fixed signal to noise ratio, three commonly-used tracers, the J=4->3 line of CO, the J=1->0 line of C^{18}O and the (1,1) inversion transition of NH_3, generally offer the best compromise between these competing biases, and produce estimates of the velocity dispersion that reflect the true kinematics of a molecular cloud to an accuracy of about 10% regardless of the cloud magnetic field strengths, evolutionary state, or orientations of the line of sight relative to the magnetic field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
We thank the referee for an insightful report, to which we have responded below. All our changes in the paper are marked in cyan (for newly-added text) or red with strikethrough (for deleted text). 

Main Comment

Referee:
The main comment that I have is that the magnitude of the biases reported by the paper seem rather small compared to the observational uncertainties associated with calculating line width estimates from real observational data, i.e. in the presence of noise and finite spatial and spectral resolution. As I understand it, the paper aims to provide guidance to observers who wish to extract physical quantities from their data. This is a laudable aim, and the authors have done an excellent job of going 90\% of the way into ‘observer space’, but the analysis would be significantly more useful if the authors took at least two additional steps, namely repeating their calculations in the presence of different noise levels and simulating the effect of finite channelisation on their mock observations. Many molecular emission lines besides the main CO isotopologues are faint, and kinematic analysis on observational data is regularly performed in a limited signal-to-noise regime, and with a spectral resolution — at least for ‘cloud-scale’ fields of view — of 0.1 km/s or greater in the Milky Way, and more like 5km/s or greater in external galaxies. Can the authors confirm that the biases that they describe, and that their recommendation to use C18O(1,1) or NH3(1,1) for the physical conditions that are captured by their simulations, still have an appreciable impact when using observational data with the kind of quality that is regularly obtained e.g. by ALMA for Galactic clouds? Or for molecular clouds in the Magellanic Clouds? If so, this would greatly increase the impact of the paper’s conclusions. If not, then the paper’s analysis remains valid, but the phrasing of the paper’s conclusions and recommendations should include the appropriate caveats.

Response:
We thank the referee for suggesting that we investigate this question, and we have now done so in two new sections, section 2.3 and section 3.4 (in this draft of the paper). In section 2.3 we explain our method for producing PPV cubes with finite signal to noise ratio and resolution, and we then analyse how these effects alter inferred velocity dispersions in section 3.4. We have also added a new paragraph in section 4.1, where we discuss how the noise and beam-smearing effects change our conclusions about "which tracers reflect the true velocity dispersion". Finally, we summarize all these results in a new paragraph added to our conclusions, section 5.




Minor Comments

Referee:
The authors consider five molecular emission lines. The selected lines are all commonly observed but the choice (why 5 lines? why these 5 lines?) is not motivated anywhere in the text. I assume it is because the lines span a useful range of densities at which they are effectively excited, but unless I missed it, the text does not make this explicit. Have the authors considered higher order J transitions of e.g. 12CO and 13CO? Whether different CO transitions yield line width measurements that are more or less biased would be an interesting avenue to explore — since these lines are bright, they can be the only practical tracers for wide-field mapping in many environments, e.g. cloud kinematics in the Magellanic Clouds.

Response: 
We did indeed select these lines as representing a range of critical densities, and we have now added text explaining this choice to section 2.2. As the referee requests, we have also added two new emission lines in order to explore intermediate J lines: CO4-3 and C18O 4-3. All the figures have been updated to included these two lines, and we add a description and discussion of the results for these two lines in sections 3.3 and 4.1. We have not explored 13CO separately, because in testing we found that it simply sits halfway between 12CO and C18O, and thus adds clutter without adding much insight. We have explained this in the text.


Referee:
The snapshots of the periodic turbulent boxes e.g. in Figure 1, do not conform to my notion of a molecular cloud in the sense that I would expect real molecular clouds (while highly structured) to demonstrate some overall density profile, i.e. dense material concentrated towards the cloud’s center, surrounded by more diffuse molecular material that ultimately becomes atomic at the cloud’s “edge”. Would the conclusions of the current paper still hold in this case? I’m not sure that this configuration could be easily simulated (surrounding a dense cloud box simulation with simulated boxes of more diffuse gas?), but could the authors comment on what they would expect about the fidelity of different line tracers to capture the global cloud kinematics in the case of clouds with some overall density profile? Some of this relates to the material in 4.2 and Figure 11, but I’d like the authors to consider the specific case of an organised density gradient rather than a less dense cloud with the same substructure as the fiducial model.

Response:
We have added section 4.3 to discuss the limitation of the periodic box simulation. We have not explicitly included cloud boundaries, but we refer to the results of Kowal et al. 2007, who have explored this issue. They find that a realistic cloud edge mainly affects the low density tracers such as CO 1-0, and has minimal effects on higher density tracers. We argue based on their findings that our overall conclusions would not change qualitatively if we simulated the atomic-molecular transition at the cloud edge.


Referee:
The analysis presented throughout this paper — typified by Figures 4, 6, 8 and 10, and the Tables 1, 2 and 3 — distinguishes results for three snapshots in time, three different values of beta, and viewing orientations parallel and perpendicular to the magnetic field. I understand that the authors wish to be comprehensive, but ultimately their conclusion in 4.1 seems to be that the results are the same within 20\% for all these parameter choices. This can be easily stated and it is not clear to me that nine-panel figures and reporting the respective values in the Tables is needed. The figures and tables would be significantly simplified and much easier to digest if the authors reported the results for a single fiducial model and snapshot in the main text. The very minor differences due to cloud evolution e.g. as mentioned in 3.2, could be discussed in an Appendix.  By contrast, Figures 4, 6, and 8 would be easier to digest if a different color was used to represent each different line tracer (as in the other Figures). These figures really need to be simplified and improved since statements in the text, e.g. that density and line width are highly correlated, are not at all evident upon initial inspection with the current choice of symbols and colors.

Response: 
As suggested by the referee, we have cut down the size of these figures in the main article, and focused all our discussion on two example snapshots. We have moved our discussion of the full parameter space into an appendix. We have also assigned different colors to different tracers and used different markers for different evolutionary time in all figures, as suggested. These figures now should be clearer.


Referee:
In the context of the present analysis, what is the interest in reporting the best-fitting relationship between sigma and L in Table 2. That such a relationship exists between these quantities is not very surprising, and the quantitative form of this relationship does not seem very well-constrained by the data points in Figure 6, nor relevant to the conclusions in the paper (although the fact of different size-linewidth relations is mentioned in the introduction, the result is not connected back to this literature). As such, the existence of the relationship could be simply and sufficiently stated in the text; reporting all the fits seems unnecessary. If there is a good reason to keep the table, then the authors should explain why the fit results for A and b are precise enough to require two significant figures.

Response:
We have cut that table and associated text. We now summarize that in a few sentences in section 3.2.


Trivial

Referee:
Abstract
Describing the set of simulations under analysis as “a large suite” seem excessive.

Response:
Agreed. We have changed our wording in abstract and conclusion.


Referee:
Results
Related to my main comment, the authors state that they have converted their simulation to a PPV cube. For their fiducial models, it would be useful to state the spatial scale and velocity width corresponding to a single (x,y,v) pixel in the PPV cube (i.e. the effective resolution at which the calculations are made).

Response: 
We have added the description on that in section 2.2. Each PPV cube has a resolution of 256\^2*201, with velocity range from -4 km/s to 4 km/s. 



Referee:
Tables/Figures
Rather than two separate tables with a lot of repeated information, the “CO thin’ column in Table 3 could be added to Table 2.

Response:
We have combined table 3 with table 1 as suggested.


Referee:
Statements in the text with unclear/ambiguous meaning:

Page 1, 2nd column, lines 57: “the difference in velocity (either the mean or the full spectrum) between lines of sight increases with the separation of the sightlines on the plane of the sky “ — I don’t understand what the authors mean by the text in the parentheses

Response:
We have reworded the text in parentheses to clarify our meaning. We mean that the velocity difference can be characterised in a few ways. The simplest is just to look at differences in first moment, but people have also used more complex definitions of difference, for example taking the L2-norm of the difference between the spectra in two pixels.


Referee:
Page 3, 2nd column, line 12 : “We are comparing the panels on an equal basis, i.e.g the dynamic range is the same in every panel”. — “on an equal basis” is superfluous and sounds odd. It would be simpler to state “The dynamic range (or color stretch) in each panel of Figure 1 is the same.”

Response:
Rephrased along the lines suggested.

General
The rationale behind some the citations is unclear. 
E.g. 1 (Introduction) why is such a long list of references for the size-linewidth relationship needed? A classic and a contemporary citation would seem sufficient. Having such a long list raises the question for why the cited works are more relevant than the hundreds of other papers that report a similar observational result.
E.g. 2 (Introduction) the result the difference in velocity increases with sky separation pre-dates the Ossenkopf & MacLow paper by at least a decade. See e.g. Issa, Maclaren & 
Wolfendale (1990). This result is not especially controversial, so I’m also not convinced that additionally citing three of the third author’s papers is justified in this context.

Response:
As suggested by the referee we have pruned the citation lists, and added a citation to Issa et al. (1990). We have retained a reference to one Burkhart et al. paper, which is related to the point above about our phrase in parentheses -- the earlier papers are just using simple moments of the velocity field, while the Burkhart paper is using a significantly more sophisticated statistical technique that uses the full spectral information. It seems fair to cite this as novel.

E.g. 3 (Section 3.3) the result that power resides predominantly on large scales — it’s unclear whether the authors are discussing turbulent flows in the ISM (or in simulations of the ISM) generally, or their own simulations used in the paper. If the former, then there are surely older references for this in the literature than a paper from 2012.

Response: 
We agree that our phrasing here was unclear. This is a generic statement that is true of all 3D turbulence, and we have eliminated both the phrase "in these simulations" and the associated references to make this clear.

Other changes:
One other noteworthy change we should mention is that we have slightly altered our method of estimating the velocity gradient that enters the LVG approximation. Previously we were using the magnitude of the 3d gradient |del . v|, but we have changed this to the gradient along the line of sight, computed on a smoothed version of the velocity field rather than on the full-resolution version. Our reason for making this change is that, in the course of constructing figure 9 in response to the referee's request that we explore the effects of noise, we discovered a small technical issue. Our previous method of estimating the velocity gradient could yield brightness temperatures for CO 1-0 at some velocities that were unreasonably large (~150 K), because individual cells at shock fronts can have very large values of |del . v| that, when used in the LVG approximation, led to them being treated as effectively optically thin, even though a velocity gradient estimated over a somewhat larger scale would yield a much smaller value and thus a much larger optical depth. Only CO is optically thick enough that this issue is significant, and even for CO it only made a <~10 percent difference to the kinematics and thus to the conclusions of the paper. However, we thought it better to switch to an approximation method that gives more reasonable peak brightness temperatures. For consistency, we have regenerated all our figures and tables using the new method for estimating dv/dr. Should the referee wish, they can verify by comparing to the previous version of the paper that the changes in the figures are very small. The new method of estimating the velocity gradient is described in section 2.2, and we mention the brightness temperature issue in a footnote in section 3.4.
